Network Classification Based Structural Analysis of Real Networks and their Model-Generated Counterparts

Data-driven analysis of complex networks has been in the focus of research for decades. An important area of research is to study how well real networks can be described with a small selection of metrics, furthermore how well network models can capture the relations between graph metrics observed in real networks. In this paper, we apply machine learning techniques to investigate the aforementioned problems. We study 500 real-world networks along with 2,000 synthetic networks generated by four frequently used network models with previously calibrated parameters to make the generated graphs as similar to the real networks as possible. This paper unifies several branches of data-driven complex network analysis, such as the study of graph metrics and their pair-wise relationships, network similarity estimation, model calibration, and graph classification. We find that the correlation profiles of the structural measures significantly differ across network domains and the domain can be efficiently determined using a small selection of graph metrics. The structural properties of the network models with fixed parameters are robust enough to perform parameter calibration. The goodness-of-fit of the network models highly depends on the network domain. By solving classification problems, we find that the models lack the capability of generating a graph with a high clustering coefficient and relatively large diameter simultaneously. On the other hand, models are able to capture exactly the degree-distribution-related metrics.

==> nws-readme.txt <==
% README.TXT for nws.cls
% v1.0 released 14th June 2012
% Copyright 2012 Cambridge University Press
% This software may only be used in the preparation of journal articles
% or books or parts of books to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The files for nws.cls are contained within the folder NWS.
%
% This folder contains the following files
%
%   nws.cls        the class file
%   nwsguide.tex   author guide source files
%   nws.bst        NWS BibTeX style file
%   nwsguide.pdf   authors' guide
%   natbib.sty     for bibliography
%   mathptmx.sty   style for fonts for the guide#
%   amsfonts.sty   style for AMS fonts


